XLTime: A Cross-Lingual Knowledge Transfer Framework for Temporal Expression Extraction

Temporal Expression Extraction (TEE) is essential for understanding time in natural language. It has applications in Natural Language Processing (NLP) tasks such as question answering, information retrieval, and causal inference. To date, work in this area has mostly focused on English as there is a scarcity of labeled data for other languages. We propose XLTime, a novel framework for multilingual TEE. XLTime works on top of pre-trained language models and leverages multi-task learning to prompt cross-language knowledge transfer both from English and within the non-English languages. XLTime alleviates problems caused by a shortage of data in the target language. We apply XLTime with different language models and show that it outperforms the previous automatic SOTA methods on French, Spanish, Portuguese, and Basque, by large margins. XLTime also closes the gap considerably on the handcrafted HeidelTime method.

==> NAACL Camera Ready TEE 2022/MEETING_NOTES.txt <==
2022-04-14

Yuwei's proposed changes:
+ acknowledgment
+ One paragraph at the end of related work to introduce label projection methods
- notations in 3.1 pre-trained multilingual backbone and algorithm 1
+ notations in formulas 1 and 2
+ task primary-EN2FR, etc. instead of task 1,2,3, and 4.
+ experimental settings
+ 4.2 4) say something about how this shows that automatic methods are increasingly promising for this task
+ break the result analysis to 2 different sections
+ Detailed presentations
- future work
+ Comparative Error Analysis

Other todos:
- github repository
- badges

2022-03-14

Lots of results:
- few shot, zero shot
- with type/ without type
- supervised TEE

Too few technical contribution:
- 

What to do next?
- Choice 1: extend to a long paper, move the appendix 
    - make it less about the modeling, but have to do something to fill the space, -- let's do an error analysis
- Choice 2: workshop paper
    - deeplo https://sites.google.com/view/deeplo-2022/call-for-papers?authuser=0
    - narrative understanding https://www.aclweb.org/portal/content/4th-workshop-narrative-understanding#:~:text=The%204th%20Workshop%20on%20Narrative,July%2010%20%2D%2015%2C%202022.
- Choice 3: go to another conference
    - AACL? - July 15 deadline

Action Items:
 - for each of the proposed revisions, how much work would each take?
    - 4 things: ~1 week each
 - quickly explore some error analysis


Problems
- too few contributions

2022-01-11

Goal: submit to NAACL (ARR needed 1/15 Saturday)

Next steps:
- paper presentation issues -- [YC] leave comments in the paper (e.g. %% reviewer 1 weakness 1) to note the locations where we need to revise
- decide about naming: zero-shot vs few-shot -- possibly rerun experiments in few/zero shot setting or just change the term
- label projection baseline


reviewer 1 weaknesses:
- R1W1 translation error
- R1W2 label imbalance

reviewer 2 weaknesses:
...



2021-11-11

Alex Jaimes
Nov 11, 2021, 11:17 PM (16 hours ago)
to Yuwei, Tanay, me


Images are not displayed. Display images below - Always display images from ajaimes@dataminr.com
hi everyone

thanks for working on the paper!

i read the paper in detail- the goal is to send a short paper? 
in any case, the content can be significantly reduced.
some comments in very random order:

i usually advise writing the abstract first because it forces the authors to pick the main points and to write them in a clear, concise way. i think that would help.
the intro is too  verbose and covers too much related work. 
related work section is too long and can be made more compact.
in addition, for each 'family' of competing techniques, or for each section, it's important to state how the proposed approach is different. 
for example;
the 2nd paragraph of the related work section specifically lists approaches to tackle TEE in low-resource languages: the topic of this paper. at the end of that paragraph, there should be a sentence that clearly and concisely indicates the differences between the proposed approach and the related work mentioned. also note that some of the related work is repeated in the introduction (so there it can be minimized).
introduction
the last paragraph "we propose" is too long and at the same time not specific enough. sentences like this one " This is motivated by the strong capabilities of the pre-trained language models in acquiring knowledge on English Temporal Expression Extraction, as quantitatively verified in Section 3.2." can be easily omitted.
another example of text that can be reduced:
in fig 1, it says "Temporal expressions of type" 4 times. instead, you could have something like:
Mr. Smith left Friday, October 1, 1999/ yesterday/ in the summer of 1964/ last week. (Date)
Mr. Smith stayed 2 months/ 48 hours/ all last night/20 days in July in Boston. (duration)

on this topic, i would question the choice of categories.
'in the morning' is ambiguous and is a time period. while 9 AM is very specific. so 'in the morning' is more similar to 'date' than it is to 'time'. and all of the categories refer to time. in other words, i'm not sure that this framework is the right one. 

1. specific time: 9 am, 9:30, 9:34 am
2. specific date: jan 8, 2015, thurs 4/15, etc.
3. time period: 3-4 am, in the morning, in the afternoon, 2 days, 2 weeks
4. repetitive time: 2x a week, everyday at 4, every 2 weeks at 9 am, etc.

clearly, some of these can be combined into more complex expressions (as shown in 4). the 'set' category is not nec. a set, or is it? in any case, what i'm saying is that reviewers might not agree with the categories in fig 1. they're not bad, but there's some ambiguity, i think. at the end of the day, time is really a set of points on a line (1 point corresponds to a specific time, date; a sequence to a time period, a date to ...). i don't know enough about related work in this space to know if there are standard definitions and that's what we're using, but if it's what's in fig 1, that's an area of improvement (and of course, it may be impossible to change if the experiments use fig1's framework).

WG: Do all the papers proposing datasets use the same annotation categories? Is there a general principle on the defined categories that we can use in support of evaluation using the types?

contributions: 
it should be *only* one contribution. in general, really good papers have only one. for short papers, it should really be just one. independent of that, 'contributions' 2 and 3 ar NOT contributions at all. experiments to show how the proposed approach does are not contributions. the evaluation is part of the work, but by itself it is not a contribution.

so we have to work with just one. the paper should say "the main contribution is x. We evaluate x and show y".
now, for contribution 1:
the 2 sentences are very long, but don't say what the contribution is.
"We propose XLTime, a novel cross-lingual knowledge transfer framework for zero-shot low-resource lanuage Temporal Expression Extraction."-> this says *what* it is, not the contribution. 
"To the best of our knowledge, our work is the first that explores multi-task learning to enhance cross-lingual knowledge transfer for low-resource language Temporal Expression Extraction. XLTime can also be extend to other sequence labeling tasks;"-> seems to imply that the main contribution is that it "explores" multi-task learning?
that's way too broad. and 'exploring' is not a contribution in itself. 
it seems like the main contribution is stated at the end of section 2?
but even there it is not clear. it seems like it's diff from work in TEE in that this one uses multi-task learning. and it's different from other work that uses multi-task learning in that it uses attention? but if that's the case, why is this method better than the state of the art?
4.2 so the low resource language is translated into the source language- is it only using google?
isn't this problematic? 1- if it is a low resource language, does g translate work well? if it does, is this method even needed? i mean, if state of the art translation, say google, does a good job, then why not just translate and then use state of the art TEE in english? 

i found the technical description somewhat confusing, but will provide more feedback on the next round...
 
 thanks again

2021-11-09

Aoife Cahill
Tue, Nov 9, 9:43 PM (3 days ago)
to me


Images are not displayed. Display images below - Always display images from acahill@dataminr.com
Hi Will, 

Thanks for the paper, you have some very interesting results and I think the methodology is sound. It's going to be difficult enough to pare that down to 4 pages! In any case, here are a few comments about where I think the paper could be improved for the likely ACL reviewers (other than the grammar and length):

- You assume that your reader is familiar with the task and the datasets. I'm not sure that this is a reasonable assumption given how niche this task is, and you might have better luck convincing reviewers of the merits of your approach if certain fundamental details could be briefly included rather than relying on the reviewer reading related work. 

- The abstract could be more motivating. For example, what applications need to understand temporal expressions. Understanding text in general is what NLP is about, but not all applications need to be aware specifically of time expressions. I would make the potential applications of this work a little clearer for those reviewers who are not familiar with the literature. 

- The paper claims that one of the main contributions is the inclusion of "type information".  As somebody who is not familiar with this task (as you might expect at least 50% of your reviewers to be), this could be a lot clearer
- where do those types come from? reading some of the related work, it seems these are readily available in the annotated corpora, is that true? Save your reviewers some searching and confirm this. Could you add the distribution of types to Table 2? 

WG: I really like that idea of adding the types distribution

- you claim that these types are important for this task, yet still only report results at the aggregate level. It would be interesting to also be able to make claims about the performance on the different types.

- For me the languages you conduct your experiments on are not really low-resource in my mental model of low-resource languages (except maybe Basque). There are tons of digital resources and NLP tools available for those 4 languages, although clearly not so many resources for this task in those languages. Perhaps think about rephrasing the low-resource claims around the task rather than the languages themselves? 

- It wasn't clear whether you used Google Translate in your experiments or not (section 3.1 talks about "tools like Google Translate", implying there were others). Did you experiment with alternative translation models? How important is translation quality for this model? 

- In table 4, why should the handcrafted method be the upper bound? It's clearly not perfect either, and you show that it can be beaten by a considerable amount for PT. I would probably leave out the upper bound part of the description. 

- For me the contributions/evaluations are a bit jumbled. I would first have focused on adding the type information and showing that this can lead to improvements for the LM-based models (i.e. contributions 1 and 3 are very closely related for me and somewhat independent of the multilingual MTL). Then I would have focused on the multi-lingual zero-shot work. It might take more space to walk through the story like that though. 

- Is Table 5 missing the rows you need to make the claim that adding the type information is what makes the LMs useful for this task? I don't see a row for pretrained language models without type, only the rule-based models contain results for without type. It's difficult to make any meaningful comparisons of systems doing different things. 

- I know you'll be working on the style, but here are some things that definitely need to be fixed in the final version (or you risk irritating nitpicky reviewers like me)
- one repeated phrase that was highly redundant was "four languages including ..." There's no need for the "including" since you're listing them all out and not excluding any
- the opening quotation marks need to be set to ` and not ' throughout

I hope that wasn't too much of a jumble of thoughts and that some of these comments will be helpful. I'm happy to read a revised draft and give more feedback. 

Aoife

2021-11-04

Alternatives:
- One head for one task type

Possible methods:
- Large drop-out
- freeze pretrained part
- contrastive learning
- self-supervised learning

changing to a short paper
- short_paper.tex
- table 1 statistics of the dataset

contributions:
- previous works ignore the type of the expression
- XLTime

Thoughts:
- section 3, can it be made shorter?
- plan b - in table2 we are showing the highest results of the proposed framework


Questions for joel:
- 

results:


2021-10-26

Current state:
- vanilla alignment layer did not work even with hyperparameter tuning
- still pursuing 

2021-10-19

Current state:
- alignment layer so far has not improved the result
    - TS: possibly due to adding complexity to the model but not increasing the dataset size
- version 1
  - two tasks
- version 2
  - four separate tasks



Ideas:
- use residual connection in vanilla alignment layer

2021-10-07

Priorities:
- add experimental results to the paper: https://docs.google.com/spreadsheets/d/1gB44Qw10b5mmSy9Sn3n32Zxn2qp-lev_/edit#gid=1984987072
- add baseline method results (heideltime auto)
- finish results section
- experiment: add alignment layer and measure impact on the experimental results
- add SOTA method (baseline for low resource languages) comparison to this method: https://arxiv.org/abs/2005.09392


2021-09-21

Title discussion:
Cross-Lingual Knowledge Transfer for Zero-Shot Low-Resource Language Temporal Expression Extraction

Secondary novelty:
- multi-task framework

== Comments:

=== Introduction:

"especially with very limited annotated data"
- is our are we doing zero shot or very limited?
- need to provide evidence or citation to suppport this

technique and design various tasks that prompt explicit and implicit knowledge transfer both from English056and within the low-resource languages.

contrib


point out what you have done to imporve 

pinpoint what is our exact contribution:

we designed a novel technique to improve cross lingual knowledge transfer to improve performance on task x.

RW

Cross-lingual:
- what are the advantages and disadvantages of using this technique?
- instead of domain adaptation


Next Steps:
- 
- experiments with alignment layer -- ablation, does it help improve the task results?

2021-09-14

Updates:
- paper: related work section is started, introduction is started (commented out)

Goals:
- Finish the paper end-to-end
    - introduction
    - methods
    - experiments
    - claims
- Then, think about the experiments

